Jointly optimal array geometries and waveforms in active sensing: New insights into array design via the Cram\'er-Rao bound

This paper investigates jointly optimal array geometry and waveform designs for active sensing. Specifically, we focus on minimizing the Cram\'er-Rao lower bound (CRB) of the angle of a single target in white Gaussian noise. We first find that several array-waveform pairs can yield the same CRB by virtue of sequences with equal sums of squares, i.e., solutions to certain Diophantine equations. Furthermore, we show that under physical aperture and sensor number constraints, the CRB-minimizing receive array geometry is unique, whereas the transmit array can be chosen flexibly. We leverage this freedom to design a novel sparse array geometry that not only minimizes the single-target CRB given an optimal waveform, but also has a nonredundant and contiguous sum co-array, a desirable property when launching independent waveforms, with relevance also to the multi-target case.

==> Data/ArrayA/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
1.000000e+01
1.100000e+01
1.300000e+01
1.400000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.100000e+01
2.200000e+01
2.300000e+01
2.400000e+01


==> Data/ArrayA/Dr.dat <==
D
0.000000e+00
2.000000e+00
5.000000e+00
1.300000e+01
1.600000e+01
1.800000e+01


==> Data/ArrayA/Dt.dat <==
D
0.000000e+00
1.000000e+00
5.000000e+00
6.000000e+00


==> Data/ArrayB/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
7.000000e+00
8.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.500000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01
2.400000e+01
2.500000e+01


==> Data/ArrayB/Dr.dat <==
D
0.000000e+00
1.000000e+00
8.000000e+00
1.000000e+01
1.700000e+01
1.800000e+01


==> Data/ArrayB/Dt.dat <==
D
0.000000e+00
2.000000e+00
3.000000e+00
7.000000e+00


==> Data/ArrayF/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01


==> Data/ArrayF/Dr.dat <==
D
0.000000e+00
7.000000e+00
9.000000e+00
1.100000e+01
1.300000e+01
2.000000e+01


==> Data/ArrayF/Dt.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00


==> Data/ArrayG/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01


==> Data/ArrayG/Dr.dat <==
D
0.000000e+00
4.000000e+00
7.000000e+00
1.100000e+01
1.400000e+01
1.800000e+01


==> Data/ArrayG/Dt.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00


==> Data/Clustered/D_Sigma.dat <==
D
-7.000000e+00
-6.000000e+00
-5.000000e+00
-4.000000e+00
-3.000000e+00
-2.000000e+00
-1.000000e+00
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00


==> Data/Clustered/Dr.dat <==
D
-5.000000e+00
-4.000000e+00
-3.000000e+00
-2.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00


==> Data/Clustered/Dt.dat <==
D
-2.000000e+00
-1.000000e+00
0.000000e+00
1.000000e+00
2.000000e+00


==> Data/ClusteredSpecialCase/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01


==> Data/ClusteredSpecialCase/Dr.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
1.200000e+01
1.300000e+01
1.400000e+01


==> Data/ClusteredSpecialCase/Dt.dat <==
D
0.000000e+00
3.000000e+00
6.000000e+00
9.000000e+00


==> Data/MSE_CRB_ULA_optimal.dat <==
SNR	MSE	CRB
2.000000e+01	7.262794e-05	7.142857e-05
1.750000e+01	1.292155e-04	1.270200e-04
1.500000e+01	2.301279e-04	2.258770e-04
1.250000e+01	4.098958e-04	4.016724e-04
1.000000e+01	7.309842e-04	7.142857e-04
7.500000e+00	1.306289e-03	1.270200e-03
5.000000e+00	2.343368e-03	2.258770e-03
2.500000e+00	4.231826e-03	4.016724e-03
0.000000e+00	8.238112e-03	7.142857e-03
-2.500000e+00	3.924849e-02	1.270200e-02
-5.000000e+00	2.876455e-01	2.258770e-02
-7.500000e+00	8.461755e-01	4.016724e-02
-1.000000e+01	1.560482e+00	7.142857e-02
-1.250000e+01	2.193914e+00	1.270200e-01
-1.500000e+01	2.646527e+00	2.258770e-01
-1.750000e+01	2.896869e+00	4.016724e-01
-2.000000e+01	3.052843e+00	7.142857e-01


==> Data/MSE_CRB_ULA_optimal_restr.dat <==
SNR	MSE	CRB
2.000000e+01	7.262794e-05	7.142857e-05
1.750000e+01	1.292155e-04	1.270200e-04
1.500000e+01	2.301279e-04	2.258770e-04
1.250000e+01	4.098958e-04	4.016724e-04
1.000000e+01	7.309842e-04	7.142857e-04
7.500000e+00	1.306289e-03	1.270200e-03
5.000000e+00	2.343368e-03	2.258770e-03
2.500000e+00	4.231826e-03	4.016724e-03
0.000000e+00	7.746450e-03	7.142857e-03
-2.500000e+00	1.465734e-02	1.270200e-02
-5.000000e+00	3.220910e-02	2.258770e-02
-7.500000e+00	7.094208e-02	4.016724e-02
-1.000000e+01	1.299891e-01	7.142857e-02
-1.250000e+01	1.950284e-01	1.270200e-01
-1.500000e+01	2.452936e-01	2.258770e-01
-1.750000e+01	2.824238e-01	4.016724e-01
-2.000000e+01	3.048100e-01	7.142857e-01


==> Data/MSE_CRB_ULA_optimal_restr_05pi.dat <==
SNR	MSE	CRB
2.000000e+01	7.262794e-05	7.142857e-05
1.750000e+01	1.292155e-04	1.270200e-04
1.500000e+01	2.301279e-04	2.258770e-04
1.250000e+01	4.098958e-04	4.016724e-04
1.000000e+01	7.309842e-04	7.142857e-04
7.500000e+00	1.306289e-03	1.270200e-03
5.000000e+00	2.343368e-03	2.258770e-03
2.500000e+00	4.231826e-03	4.016724e-03
0.000000e+00	8.238112e-03	7.142857e-03
-2.500000e+00	2.613869e-02	1.270200e-02
-5.000000e+00	1.091970e-01	2.258770e-02
-7.500000e+00	3.139677e-01	4.016724e-02
-1.000000e+01	5.781330e-01	7.142857e-02
-1.250000e+01	8.007072e-01	1.270200e-01
-1.500000e+01	9.720005e-01	2.258770e-01
-1.750000e+01	1.083396e+00	4.016724e-01
-2.000000e+01	1.149931e+00	7.142857e-01


==> Data/MSE_CRB_array_F_optimal.dat <==
SNR	MSE	CRB
2.000000e+01	5.806574e-06	5.681818e-06
1.750000e+01	1.031139e-05	1.010386e-05
1.500000e+01	1.836618e-05	1.796749e-05
1.250000e+01	3.273086e-05	3.195121e-05
1.000000e+01	5.842587e-05	5.681818e-05
7.500000e+00	1.046016e-04	1.010386e-04
5.000000e+00	6.730432e-03	1.796749e-04
2.500000e+00	1.048301e-01	3.195121e-04
0.000000e+00	5.445110e-01	5.681818e-04
-2.500000e+00	1.448325e+00	1.010386e-03
-5.000000e+00	2.539715e+00	1.796749e-03
-7.500000e+00	3.209204e+00	3.195121e-03
-1.000000e+01	3.393902e+00	5.681818e-03
-1.250000e+01	3.422824e+00	1.010386e-02
-1.500000e+01	3.416197e+00	1.796749e-02
-1.750000e+01	3.359032e+00	3.195121e-02
-2.000000e+01	3.321316e+00	5.681818e-02


==> Data/MSE_CRB_array_F_optimal_restr.dat <==
SNR	MSE	CRB
2.000000e+01	5.806574e-06	5.681818e-06
1.750000e+01	1.031139e-05	1.010386e-05
1.500000e+01	1.836618e-05	1.796749e-05
1.250000e+01	3.273086e-05	3.195121e-05
1.000000e+01	5.842587e-05	5.681818e-05
7.500000e+00	1.046016e-04	1.010386e-04
5.000000e+00	1.880663e-04	1.796749e-04
2.500000e+00	3.413829e-04	3.195121e-04
0.000000e+00	8.795584e-04	5.681818e-04
-2.500000e+00	5.923239e-03	1.010386e-03
-5.000000e+00	2.979221e-02	1.796749e-03
-7.500000e+00	7.414731e-02	3.195121e-03
-1.000000e+01	1.288901e-01	5.681818e-03
-1.250000e+01	1.759170e-01	1.010386e-02
-1.500000e+01	2.071826e-01	1.796749e-02
-1.750000e+01	2.260540e-01	3.195121e-02
-2.000000e+01	2.359282e-01	5.681818e-02


==> Data/MSE_CRB_array_F_optimal_restr_05pi.dat <==
SNR	MSE	CRB
2.000000e+01	5.806574e-06	5.681818e-06
1.750000e+01	1.031139e-05	1.010386e-05
1.500000e+01	1.836618e-05	1.796749e-05
1.250000e+01	3.273086e-05	3.195121e-05
1.000000e+01	5.842587e-05	5.681818e-05
7.500000e+00	1.046016e-04	1.010386e-04
5.000000e+00	1.880663e-04	1.796749e-04
2.500000e+00	3.413829e-04	3.195121e-04
0.000000e+00	1.974853e-03	5.681818e-04
-2.500000e+00	3.794307e-02	1.010386e-03
-5.000000e+00	1.694389e-01	1.796749e-03
-7.500000e+00	3.821722e-01	3.195121e-03
-1.000000e+01	5.729593e-01	5.681818e-03
-1.250000e+01	7.049959e-01	1.010386e-02
-1.500000e+01	7.853229e-01	1.796749e-02
-1.750000e+01	8.305714e-01	3.195121e-02
-2.000000e+01	8.578135e-01	5.681818e-02


==> Data/MSE_CRB_array_G_optimal.dat <==
SNR	MSE	CRB
3.000000e+01	6.101389e-07	5.681818e-07
2.500000e+01	1.905327e-06	1.796749e-06
2.000000e+01	6.016610e-06	5.681818e-06
1.500000e+01	1.909364e-05	1.796749e-05
1.000000e+01	6.069767e-05	5.681818e-05
5.000000e+00	2.819973e-02	1.796749e-04
0.000000e+00	5.048589e-01	5.681818e-04
-5.000000e+00	1.630731e+00	1.796749e-03
-1.000000e+01	2.719086e+00	5.681818e-03
-1.500000e+01	3.194116e+00	1.796749e-02
-2.000000e+01	3.313062e+00	5.681818e-02
-2.500000e+01	3.256743e+00	1.796749e-01
-3.000000e+01	3.213735e+00	5.681818e-01


==> Data/MSE_CRB_clustered_optimal.dat <==
SNR	MSE	CRB
2.000000e+01	5.770067e-06	5.681818e-06
1.750000e+01	1.025794e-05	1.010386e-05
1.500000e+01	1.825736e-05	1.796749e-05
1.250000e+01	3.248842e-05	3.195121e-05
1.000000e+01	5.782521e-05	5.681818e-05
7.500000e+00	3.173726e-04	1.010386e-04
5.000000e+00	3.350506e-03	1.796749e-04
2.500000e+00	1.468686e-02	3.195121e-04
0.000000e+00	4.410554e-02	5.681818e-04
-2.500000e+00	1.202549e-01	1.010386e-03
-5.000000e+00	4.121450e-01	1.796749e-03
-7.500000e+00	1.011652e+00	3.195121e-03
-1.000000e+01	1.702876e+00	5.681818e-03
-1.250000e+01	2.298813e+00	1.010386e-02
-1.500000e+01	2.686443e+00	1.796749e-02
-1.750000e+01	2.916190e+00	3.195121e-02
-2.000000e+01	3.051441e+00	5.681818e-02


==> Data/MSE_CRB_clustered_optimal_restr.dat <==
SNR	MSE	CRB
2.000000e+01	5.770067e-06	5.681818e-06
1.750000e+01	1.025794e-05	1.010386e-05
1.500000e+01	1.825736e-05	1.796749e-05
1.250000e+01	3.248842e-05	3.195121e-05
1.000000e+01	5.782521e-05	5.681818e-05
7.500000e+00	3.173726e-04	1.010386e-04
5.000000e+00	3.350506e-03	1.796749e-04
2.500000e+00	1.468686e-02	3.195121e-04
0.000000e+00	4.304655e-02	5.681818e-04
-2.500000e+00	8.166832e-02	1.010386e-03
-5.000000e+00	1.247615e-01	1.796749e-03
-7.500000e+00	1.681680e-01	3.195121e-03
-1.000000e+01	2.090296e-01	5.681818e-03
-1.250000e+01	2.468538e-01	1.010386e-02
-1.500000e+01	2.710091e-01	1.796749e-02
-1.750000e+01	2.868426e-01	3.195121e-02
-2.000000e+01	2.968430e-01	5.681818e-02


==> Data/MSE_CRB_clustered_optimal_restr_05pi.dat <==
SNR	MSE	CRB
2.000000e+01	5.770067e-06	5.681818e-06
1.750000e+01	1.025794e-05	1.010386e-05
1.500000e+01	1.825736e-05	1.796749e-05
1.250000e+01	3.248842e-05	3.195121e-05
1.000000e+01	5.782521e-05	5.681818e-05
7.500000e+00	3.173726e-04	1.010386e-04
5.000000e+00	3.350506e-03	1.796749e-04
2.500000e+00	1.468686e-02	3.195121e-04
0.000000e+00	4.313177e-02	5.681818e-04
-2.500000e+00	8.754448e-02	1.010386e-03
-5.000000e+00	1.812483e-01	1.796749e-03
-7.500000e+00	3.564734e-01	3.195121e-03
-1.000000e+01	5.834716e-01	5.681818e-03
-1.250000e+01	7.795143e-01	1.010386e-02
-1.500000e+01	9.150041e-01	1.796749e-02
-1.750000e+01	1.007726e+00	3.195121e-02
-2.000000e+01	1.066859e+00	5.681818e-02


==> Data/MSE_CRB_nested_optimal.dat <==
SNR	MSE	CRB
2.000000e+01	4.145283e+00	4.464286e-06
1.750000e+01	3.971654e+00	7.938747e-06
1.500000e+01	3.893407e+00	1.411731e-05
1.250000e+01	3.808022e+00	2.510452e-05
1.000000e+01	3.863534e+00	4.464286e-05
7.500000e+00	3.849661e+00	7.938747e-05
5.000000e+00	4.042128e+00	1.411731e-04
2.500000e+00	4.063943e+00	2.510452e-04
0.000000e+00	4.096586e+00	4.464286e-04
-2.500000e+00	3.979629e+00	7.938747e-04
-5.000000e+00	3.967617e+00	1.411731e-03
-7.500000e+00	3.868224e+00	2.510452e-03
-1.000000e+01	3.771459e+00	4.464286e-03
-1.250000e+01	3.700707e+00	7.938747e-03
-1.500000e+01	3.700743e+00	1.411731e-02
-1.750000e+01	3.681428e+00	2.510452e-02
-2.000000e+01	3.649093e+00	4.464286e-02


==> Data/MSE_CRB_nested_optimal_restr.dat <==
SNR	MSE	CRB
2.000000e+01	4.547272e-06	4.464286e-06
1.750000e+01	8.083719e-06	7.938747e-06
1.500000e+01	1.438595e-05	1.411731e-05
1.250000e+01	2.562374e-05	2.510452e-05
1.000000e+01	4.568843e-05	4.464286e-05
7.500000e+00	8.162441e-05	7.938747e-05
5.000000e+00	1.464393e-04	1.411731e-04
2.500000e+00	2.644640e-04	2.510452e-04
0.000000e+00	4.841842e-04	4.464286e-04
-2.500000e+00	2.168167e-03	7.938747e-04
-5.000000e+00	1.723887e-02	1.411731e-03
-7.500000e+00	5.180042e-02	2.510452e-03
-1.000000e+01	9.674726e-02	4.464286e-03
-1.250000e+01	1.367958e-01	7.938747e-03
-1.500000e+01	1.660430e-01	1.411731e-02
-1.750000e+01	1.825285e-01	2.510452e-02
-2.000000e+01	1.926470e-01	4.464286e-02


==> Data/MSE_CRB_nested_optimal_restr_05pi.dat <==
SNR	MSE	CRB
2.000000e+01	1.203987e+00	4.464286e-06
1.750000e+01	1.192391e+00	7.938747e-06
1.500000e+01	1.196820e+00	1.411731e-05
1.250000e+01	1.206742e+00	2.510452e-05
1.000000e+01	1.194841e+00	4.464286e-05
7.500000e+00	1.184260e+00	7.938747e-05
5.000000e+00	1.180004e+00	1.411731e-04
2.500000e+00	1.237661e+00	2.510452e-04
0.000000e+00	1.245158e+00	4.464286e-04
-2.500000e+00	1.295993e+00	7.938747e-04
-5.000000e+00	1.339561e+00	1.411731e-03
-7.500000e+00	1.297947e+00	2.510452e-03
-1.000000e+01	1.208655e+00	4.464286e-03
-1.250000e+01	1.131786e+00	7.938747e-03
-1.500000e+01	1.048152e+00	1.411731e-02
-1.750000e+01	1.002217e+00	2.510452e-02
-2.000000e+01	9.590620e-01	4.464286e-02


==> Data/Nested/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01


==> Data/Nested/Dr.dat <==
D
0.000000e+00
4.000000e+00
8.000000e+00
1.200000e+01
1.600000e+01
2.000000e+01


==> Data/Nested/Dt.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00


==> Data/NestedCentered/D_Sigma.dat <==
D
-1.200000e+01
-1.100000e+01
-1.000000e+01
-9.000000e+00
-8.000000e+00
-7.000000e+00
-6.000000e+00
-5.000000e+00
-4.000000e+00
-3.000000e+00
-2.000000e+00
-1.000000e+00
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01


==> Data/NestedCentered/Dr.dat <==
D
-1.000000e+01
-5.000000e+00
0.000000e+00
5.000000e+00
1.000000e+01


==> Data/NestedCentered/Dt.dat <==
D
-2.000000e+00
-1.000000e+00
0.000000e+00
1.000000e+00
2.000000e+00


==> Data/ULA/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00


==> Data/ULA/Dr.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00


==> Data/ULA/Dt.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00

